Narrow absorption line Outflow in Seyfert 1 galaxy J1429+4518: Outflow's distance from the central source and its energetics

In the HST/COS spectrum of the Seyfert 1 galaxy 2MASX J14292507+4518318, we have identified a narrow absorption line (NAL) outflow system with a velocity of -151 km s$^{-1}$ This outflow exhibits absorption troughs from the resonance states of ions like CIV, NV, SiIV, and SiII, as well as excited states from CII*, and SiII*. Our investigation of the outflow involved measuring ionic column densities and conducting photoionization analysis. These yield the total column density of the outflow to be estimated as $\log N_{H}$=19.84 [cm$^{-2}]$, its ionization parameter to be $\log U_{H}$=$-$2.0 and its electron number density equal to $\log n_{e}$= 2.75[cm$^{-3}$]. These measurements enabled us to determine the mass-loss rate and the kinetic luminosity of the outflow system to be $Mdot$=0.22[$M_{Sun}$$yr^{-1}$] and $\log Edot_{K}$=39.3 [erg s$^{-1}$], respectively. We have also measured the location of the outflow system to be at $\sim$275 pc from the central source. This outflow does not contribute to the AGN feedback processes due to the low ratio of the outflow's kinetic luminosity to the AGN's Eddington luminosity ($Edot_{K}/L_{Edd}\approx 0.00025 \%$). This outflow is remarkably similar to the two bipolar lobe outflows observed in the Milky Way by XMM-Newton and Chandra.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
